AIT Academy: Cultivating the Complete Agent with a Confucian Three-Domain Curriculum

What does it mean to give an AI agent a complete education? Current agent development produces specialists systems optimized for a single capability dimension, whether tool use, code generation, or security awareness that exhibit predictable deficits wherever they were not trained. We argue this pattern reflects a structural absence: there is no curriculum theory for agents, no principled account of what a fully developed agent should know, be, and be able to do across the full scope of intelligent behavior. This paper introduces the AIT Academy (Agents Institute of Technology Academy), a curriculum framework for cultivating AI agents across the tripartite structure of human knowledge. Grounded in Kagan's Three Cultures and UNESCO ISCED-F 2013, AIT organizes agent capability development into three domains: Natural Science and Technical Reasoning (Domain I), Humanities and Creative Expression (Domain II), and Social Science and Ethical Reasoning (Domain III). The Confucian Six Arts (liuyi) a 2,500-year-old holistic education system are reinterpreted as behavioral archetypes that map directly onto trainable agent capabilities within each domain. Three representative training grounds instantiate the framework across multiple backbone LLMs: the ClawdGO Security Dojo (Domain I), Athen's Academy (Domain II), and the Alt Mirage Stage (Domain III). Experiments demonstrate a 15.9-point improvement in security capability scores under weakest-first curriculum scheduling, and a 7-percentage-point gain in social reasoning performance under principled attribution modeling. A cross-domain finding Security Awareness Calibration Pathology (SACP), in which over-trained Domain I agents fail on out-of-distribution evaluation illustrates the diagnostic value of a multi-domain perspective unavailable to any single-domain framework.

==> 00-README-arXiv.txt <==
AIT Academy arXiv source package

Suggested processor: xelatex

Included files:
- AIT-Academy-Paper-arXiv.tex
- AIT-Figure1-Framework.png
- AIT-Figure2-ASAT-CSMA.png
- AIT-Figure3-AltMirage.png
- AIT-Figure4-Pipeline.png
- AIT-Figure5-L09Path.png
- fonts/gbsn00lp.ttf
- fonts/gkai00mp.ttf

Notes:
- This package is prepared for source upload rather than PDF-only upload.
- Do not include local build artifacts such as .aux, .log, .out, or .pdf in the final tarball.

